Identifiability analysis of vaccination decision-making dynamics

Variations in individuals' perceptions of vaccination and decision-making processes can give rise to poor vaccination coverage. The future vaccination promotion programs will benefit from understanding this heterogeneity amongst groups within a population and, accordingly, tailoring the communication strategies. Motivated by this, we developed a mechanistic model consisting of a system of ordinary differential equations that categorizes individuals based on two factors: (i) perceived payoff gains for vaccination and (ii} decision-making strategies where we assumed that individuals may behave as either myopic rationalists, going for a dose of vaccine if doing so maximizes their perceived payoff gain, or success-based learners, waiting to observe feedback on vaccination before deciding. We then investigated the global identifiability of group proportions and perceived payoff gains, that is, the possibility of globally retrieving these parameters by observing the error-free cumulative proportion of vaccinated individuals over time. To do so, for each group, we assumed a piecewise constant payoff gain and, for each time interval, obtained the so-called generalized input-output equation. We then proved the global identifiability of these parameters under certain conditions. Global identifiability opens the door to reliable estimations of the group proportions and their perceived payoffs.

==> data.dat <==
d2_dof  d2_l2_err  d3_dof d3_l2_err 
5       8.312e-02  7      8.472e-02 
17      2.547e-02  31     3.044e-02 
49      7.407e-03  111    1.022e-02 
129     2.102e-03  351    3.303e-03 
321     5.874e-04  1023   1.039e-03 
769     1.623e-04  2815   3.196e-04 
1793    4.442e-05  7423   9.658e-05 
4097    1.207e-05  18943  2.873e-05 
9217    3.261e-06  47103  8.437e-06 










